Tail Modulo Cons

OCaml function calls consume space on the system stack. Operating systems set default limits on the stack space which are much lower than the available memory. If a program runs out of stack space, they get the dreaded "Stack Overflow" exception -- they crash. As a result, OCaml programmers have to be careful, when they write recursive functions, to remain in the so-called _tail-recursive_ fragment, using _tail_ calls that do not consume stack space. This discipline is a source of difficulties for both beginners and experts. Beginners have to be taught recursion, and then tail-recursion. Experts disagree on the "right" way to write `List.map`. The direct version is beautiful but not tail-recursive, so it crashes on larger inputs. The naive tail-recursive transformation is (slightly) slower than the direct version, and experts may want to avoid that cost. Some libraries propose horrible implementations, unrolling code by hand, to compensate for this performance loss. In general, tail-recursion requires the programmer to manually perform sophisticated program transformations. In this work we propose an implementation of "Tail Modulo Cons" (TMC) for OCaml. TMC is a program transformation for a fragment of non-tail-recursive functions, that rewrites them in _destination-passing style_. The supported fragment is smaller than other approaches such as continuation-passing-style, but the performance of the transformed code is on par with the direct, non-tail-recursive version. Many useful functions that traverse a recursive datastructure and rebuild another recursive structure are in the TMC fragment, in particular `List.map` (and `List.filter`, `List.append`, etc.). Finally those functions can be written in a way that is beautiful, correct on all inputs, and efficient.

==> benchmarks/map_ignore.txt <==
With lists of size 1
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  14.70ns    16.00w       99.80%  
  naive-tail-recursive    14.73ns    16.00w      100.00%  
  base                     9.07ns     8.00w       61.57%  
  batteries               13.41ns    13.00w       91.03%  
  containers               9.07ns     8.00w       61.59%  
  trmc                    10.22ns     8.00w       69.37%  
  trmc_unrolled5           9.09ns     8.00w       61.69%  
  stdlib                  10.22ns     8.00w       69.41%  
  unrolled5                8.71ns     8.00w       59.15%  
                                                          
With lists of size 1
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  14.69ns    16.00w       99.94%  
  naive-tail-recursive    14.70ns    16.00w      100.00%  
  base                     9.08ns     8.00w       61.74%  
  batteries               13.33ns    13.00w       90.65%  
  containers               9.10ns     8.00w       61.88%  
  trmc                    10.22ns     8.00w       69.54%  
  trmc_unrolled5           9.07ns     8.00w       61.73%  
  stdlib                  10.24ns     8.00w       69.67%  
  unrolled5                8.67ns     8.00w       59.00%  
                                                          
With lists of size 3
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  31.00ns    28.00w      100.00%  
  naive-tail-recursive    30.89ns    28.00w       99.65%  
  base                    15.26ns    14.00w       49.24%  
  batteries               26.22ns    19.00w       84.59%  
  containers              15.32ns    14.00w       49.41%  
  trmc                    22.69ns    14.00w       73.18%  
  trmc_unrolled5          15.26ns    14.00w       49.22%  
  stdlib                  19.12ns    14.00w       61.68%  
  unrolled5               15.20ns    14.00w       49.03%  
                                                          
With lists of size 5
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  45.04ns    40.00w       99.83%  
  naive-tail-recursive    45.12ns    40.00w      100.00%  
  base                    25.93ns    20.00w       57.47%  
  batteries               39.82ns    25.00w       88.26%  
  containers              25.60ns    20.00w       56.74%  
  trmc                    38.17ns    20.00w       84.60%  
  trmc_unrolled5          24.70ns    20.00w       54.74%  
  stdlib                  29.71ns    20.00w       65.84%  
  unrolled5               25.34ns    20.00w       56.17%  
                                                          
With lists of size 10
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  87.23ns    70.00w       99.76%  
  naive-tail-recursive    87.44ns    70.00w      100.00%  
  base                    48.64ns    35.00w       55.62%  
  batteries               72.54ns    40.00w       82.96%  
  containers              47.41ns    35.00w       54.22%  
  trmc                    73.81ns    35.00w       84.41%  
  trmc_unrolled5          47.16ns    35.00w       53.93%  
  stdlib                  57.47ns    35.00w       65.73%  
  unrolled5               46.87ns    35.00w       53.60%  
                                                          
With lists of size 17
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                 147.82ns   112.00w      100.00%  
  naive-tail-recursive   147.64ns   112.00w       99.88%  
  base                    84.78ns    56.00w       57.35%  
  batteries              119.04ns    61.00w       80.53%  
  containers              85.36ns    56.00w       57.74%  
  trmc                   125.24ns    56.00w       84.73%  
  trmc_unrolled5          87.05ns    56.00w       58.89%  
  stdlib                 115.00ns    56.00w       77.80%  
  unrolled5               82.44ns    56.00w       55.77%  
                                                          
With lists of size 31
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                 270.33ns   196.00w      100.00%  
  naive-tail-recursive   269.99ns   196.00w       99.87%  
  base                   168.22ns    98.00w       62.23%  
  batteries              217.98ns   103.00w       80.64%  
  containers             168.54ns    98.00w       62.35%  
  trmc                   232.22ns    98.00w       85.90%  
  trmc_unrolled5         155.38ns    98.00w       57.48%  
  stdlib                 217.35ns    98.00w       80.40%  
  unrolled5              166.26ns    98.00w       61.50%  
                                                          
With lists of size 56
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 492.85ns   346.00w      0.17w      0.17w      100.00%  
  naive-tail-recursive   492.36ns   346.00w      0.17w      0.17w       99.90%  
  base                   327.31ns   173.00w                             66.41%  
  batteries              389.51ns   178.00w      0.10w      0.10w       79.03%  
  containers             333.66ns   173.00w                             67.70%  
  trmc                   411.71ns   173.00w      0.11w      0.11w       83.54%  
  trmc_unrolled5         289.08ns   173.00w      0.10w      0.10w       58.65%  
  stdlib                 415.06ns   173.00w                             84.22%  
  unrolled5              328.97ns   173.00w                             66.75%  
                                                                                
With lists of size 100
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 886.00ns   610.00w      0.52w      0.52w      100.00%  
  naive-tail-recursive   882.75ns   610.00w      0.52w      0.52w       99.63%  
  base                   589.16ns   305.00w      0.17w      0.17w       66.50%  
  batteries              675.46ns   310.00w      0.35w      0.35w       76.24%  
  containers             588.13ns   305.00w      0.17w      0.17w       66.38%  
  trmc                   729.18ns   305.00w      0.35w      0.35w       82.30%  
  trmc_unrolled5         508.87ns   305.00w      0.30w      0.30w       57.44%  
  stdlib                 760.08ns   305.00w      0.18w      0.18w       85.79%  
  unrolled5              588.86ns   305.00w      0.17w      0.17w       66.46%  
                                                                                
With lists of size 177
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                    
  Name                     Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ------------ ----------- ---------- ---------- ------------ 
  warmup                 1_580.03ns   1_072.00w      1.63w      1.63w      100.00%  
  naive-tail-recursive   1_579.60ns   1_072.00w      1.63w      1.63w       99.97%  
  base                   1_048.87ns     536.00w      0.52w      0.52w       66.38%  
  batteries              1_199.61ns     541.00w      1.08w      1.08w       75.92%  
  containers             1_054.54ns     536.00w      0.52w      0.52w       66.74%  
  trmc                   1_298.04ns     536.00w      1.09w      1.09w       82.15%  
  trmc_unrolled5           904.77ns     536.00w      1.03w      1.03w       57.26%  
  stdlib                 1_326.65ns     536.00w      0.53w      0.53w       83.96%  
  unrolled5              1_053.50ns     536.00w      0.52w      0.52w       66.68%  
                                                                                    
With lists of size 316
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                  
  Name                   Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ----------- ---------- ---------- ------------ 
  warmup                   2.86us   1_906.00w      5.20w      5.20w      100.00%  
  naive-tail-recursive     2.84us   1_906.00w      5.21w      5.21w       99.42%  
  base                     1.92us     953.00w      1.70w      1.70w       67.07%  
  batteries                2.15us     958.00w      3.47w      3.47w       75.17%  
  containers               1.92us     953.00w      1.70w      1.70w       67.05%  
  trmc                     2.33us     953.00w      3.44w      3.44w       81.71%  
  trmc_unrolled5           1.63us     953.00w      3.41w      3.41w       57.19%  
  stdlib                   2.41us     953.00w      1.73w      1.73w       84.34%  
  unrolled5                1.92us     953.00w      1.70w      1.70w       67.09%  
                                                                                  
With lists of size 562
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                   5.33us    3.38kw     16.34w     16.34w       99.72%  
  naive-tail-recursive     5.35us    3.38kw     16.34w     16.34w      100.00%  
  base                     3.45us    1.69kw      5.35w      5.35w       64.45%  
  batteries                3.94us    1.70kw     10.85w     10.85w       73.66%  
  containers               3.54us    1.69kw      5.49w      5.49w       66.24%  
  trmc                     4.25us    1.69kw     10.86w     10.86w       79.48%  
  trmc_unrolled5           3.06us    1.69kw     10.74w     10.74w       57.24%  
  stdlib                   4.35us    1.69kw      5.45w      5.45w       81.33%  
  unrolled5                3.48us    1.69kw      5.37w      5.37w       65.04%  
                                                                                
With lists of size 1000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  10.09us    6.01kw     51.59w     51.59w      100.00%  
  naive-tail-recursive    10.07us    6.01kw     51.63w     51.63w       99.78%  
  base                     6.43us    3.01kw     17.01w     17.01w       63.71%  
  batteries                7.50us    3.01kw     34.53w     34.53w       74.29%  
  containers               6.66us    3.00kw     17.10w     17.10w       65.95%  
  trmc                     8.07us    3.00kw     34.23w     34.23w       79.99%  
  trmc_unrolled5           5.93us    3.00kw     34.02w     34.02w       58.71%  
  stdlib                   7.96us    3.00kw     17.13w     17.13w       78.88%  
  unrolled5                6.45us    3.00kw     16.96w     16.96w       63.92%  
                                                                                
With lists of size 1778
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  19.53us   10.68kw    162.75w    162.75w      100.00%  
  naive-tail-recursive    19.46us   10.68kw    163.12w    163.12w       99.65%  
  base                    11.95us    5.34kw     54.27w     54.27w       61.18%  
  batteries               14.51us    5.34kw    108.82w    108.82w       74.30%  
  containers              12.48us    5.34kw     54.21w     54.21w       63.91%  
  trmc                    15.40us    5.34kw    108.96w    108.96w       78.87%  
  trmc_unrolled5          11.54us    5.34kw    107.69w    107.69w       59.08%  
  stdlib                  14.90us    5.34kw     54.66w     54.66w       76.29%  
  unrolled5               12.04us    5.34kw     54.29w     54.29w       61.68%  
                                                                                
With lists of size 3162
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  40.32us   18.98kw    516.95w    516.95w       99.75%  
  naive-tail-recursive    40.42us   18.98kw    516.76w    516.76w      100.00%  
  base                    23.56us    9.49kw    172.98w    172.98w       58.30%  
  batteries               28.99us    9.50kw    345.00w    345.00w       71.71%  
  containers              24.28us    9.49kw    172.17w    172.17w       60.08%  
  trmc                    31.08us    9.49kw    344.21w    344.21w       76.90%  
  trmc_unrolled5          24.04us    9.49kw    342.70w    342.70w       59.47%  
  stdlib                  28.83us    9.49kw    172.10w    172.10w       71.33%  
  unrolled5               23.44us    9.49kw    173.09w    173.09w       58.00%  
                                                                                
With lists of size 5623
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                  
  Name                   Time/Run   mWd/Run    mjWd/Run    Prom/Run   Percentage  
 ---------------------- ---------- --------- ----------- ----------- ------------ 
  warmup                  89.31us   33.75kw   1_629.10w   1_629.10w      100.00%  
  naive-tail-recursive    88.73us   33.75kw   1_633.02w   1_633.02w       99.35%  
  base                    50.59us   18.72kw     559.40w     559.40w       56.65%  
  batteries               63.39us   16.88kw   1_089.20w   1_089.20w       70.98%  
  containers              50.18us   19.22kw     575.85w     575.85w       56.19%  
  trmc                    65.39us   16.87kw   1_089.68w   1_089.68w       73.22%  
  trmc_unrolled5          53.61us   16.87kw   1_088.55w   1_088.55w       60.03%  
  stdlib                  58.52us   16.87kw     541.26w     541.26w       65.53%  
  unrolled5               48.12us   16.87kw     543.41w     543.41w       53.88%  
                                                                                  
With lists of size 10000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 210.15us   60.01kw     5.16kw     5.16kw      100.00%  
  naive-tail-recursive   209.25us   60.01kw     5.12kw     5.12kw       99.57%  
  base                   139.64us   44.98kw     2.59kw     2.59kw       66.45%  
  batteries              145.51us   30.01kw     3.46kw     3.46kw       69.24%  
  containers             115.59us   38.67kw     2.18kw     2.18kw       55.00%  
  trmc                   149.87us   30.01kw     3.45kw     3.45kw       71.32%  
  trmc_unrolled5         130.61us   30.01kw     3.45kw     3.45kw       62.15%  
  stdlib                 127.70us   30.01kw     1.71kw     1.71kw       60.77%  
  unrolled5              105.29us   30.00kw     1.72kw     1.72kw       50.10%  
                                                                                
With lists of size 17782
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                 
  Name                   Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ---------- ---------- ---------- ------------ 
  warmup                 543.90us   106.70kw    16.35kw    16.35kw       99.87%  
  naive-tail-recursive   544.62us   106.70kw    16.36kw    16.36kw      100.00%  
  base                   410.60us    91.67kw    11.15kw    11.15kw       75.39%  
  batteries              360.03us    53.36kw    10.95kw    10.95kw       66.11%  
  containers             293.65us    73.26kw     7.84kw     7.84kw       53.92%  
  trmc                   372.74us    53.35kw    10.98kw    10.98kw       68.44%  
  trmc_unrolled5         336.47us    53.35kw    10.96kw    10.96kw       61.78%  
  stdlib                 296.98us    53.35kw     5.46kw     5.46kw       54.53%  
  unrolled5              246.04us    53.35kw     5.43kw     5.43kw       45.18%  
                                                                                 
With lists of size 31622
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                   
  Name                     Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ------------ ---------- ---------- ---------- ------------ 
  warmup                 1_473.58us   189.74kw    51.79kw    51.79kw      100.00%  
  naive-tail-recursive   1_451.72us   189.74kw    51.71kw    51.71kw       98.52%  
  base                   1_184.82us   174.71kw    41.94kw    41.94kw       80.40%  
  batteries                965.98us    94.88kw    34.90kw    34.90kw       65.55%  
  containers               795.55us   134.77kw    26.54kw    26.54kw       53.99%  
  trmc                     980.86us    94.87kw    34.92kw    34.92kw       66.56%  
  trmc_unrolled5           920.24us    94.87kw    34.93kw    34.93kw       62.45%  
  stdlib                   748.26us    94.87kw    17.38kw    17.38kw       50.78%  
  unrolled5                628.29us    94.87kw    17.28kw    17.28kw       42.64%  
                                                                                   
With lists of size 56234
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                 
  Name                   Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ---------- ---------- ---------- ------------ 
  warmup                   3.95ms   337.41kw   160.36kw   160.36kw      100.00%  
  naive-tail-recursive     3.94ms   337.41kw   159.60kw   159.60kw       99.90%  
  base                     3.64ms   322.38kw   144.33kw   144.33kw       92.34%  
  batteries                2.69ms   168.71kw   109.83kw   109.83kw       68.24%  
  containers               2.22ms   244.15kw    87.07kw    87.07kw       56.15%  
  trmc                     2.73ms   168.71kw   110.52kw   110.52kw       69.16%  
  trmc_unrolled5           2.64ms   168.71kw   110.24kw   110.24kw       66.93%  
  stdlib                   2.06ms   168.71kw    54.77kw    54.77kw       52.32%  
  unrolled5                1.68ms   168.71kw    55.50kw    55.50kw       42.66%  
                                                                                 
With lists of size 100000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                 
  Name                   Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ---------- ---------- ---------- ------------ 
  warmup                   9.27ms   600.01kw   398.44kw   398.44kw       98.78%  
  naive-tail-recursive     9.31ms   600.01kw   398.92kw   398.92kw       99.20%  
  base                     9.39ms   584.98kw   400.99kw   400.99kw      100.00%  
  batteries                6.65ms   300.01kw   302.81kw   302.81kw       70.82%  
  containers               5.94ms   438.67kw   261.76kw   261.76kw       63.31%  
  trmc                     6.68ms   300.01kw   302.81kw   302.81kw       71.20%  
  trmc_unrolled5           6.57ms   300.01kw   301.59kw   301.59kw       69.98%  
  stdlib                   5.49ms   300.00kw   172.70kw   172.70kw       58.46%  
  unrolled5                4.44ms   300.01kw   167.71kw   167.71kw       47.33%  
                                                                                 
With lists of size 177827
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                   
  Name                   Time/Run      mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ------------ ---------- ---------- ------------ 
  warmup                  19.53ms   1_066.97kw   874.04kw   874.04kw      100.00%  
  naive-tail-recursive    19.23ms   1_066.97kw   856.12kw   856.12kw       98.45%  
  base                    19.13ms   1_051.94kw   853.35kw   853.35kw       97.98%  
  batteries               11.87ms     533.49kw   533.08kw   533.08kw       60.77%  
  containers              13.19ms     784.57kw   629.78kw   629.78kw       67.55%  
  trmc                    11.98ms     533.49kw   533.08kw   533.08kw       61.34%  
  trmc_unrolled5          11.75ms     533.49kw   533.05kw   533.05kw       60.16%  
  stdlib                  12.55ms     533.49kw   401.71kw   401.71kw       64.27%  
  unrolled5               10.00ms     533.49kw   395.84kw   395.84kw       51.19%  
                                                                                   
With lists of size 316227
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                       
  Name                   Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 ---------------------- ---------- ------------ ------------ ------------ ------------ 
  warmup                  37.30ms   1_897.37kw   1_703.51kw   1_703.51kw      100.00%  
  naive-tail-recursive    37.25ms   1_897.37kw   1_709.98kw   1_709.98kw       99.88%  
  base                    36.35ms   1_882.34kw   1_623.21kw   1_623.21kw       97.46%  
  batteries               20.86ms     948.69kw     949.77kw     949.77kw       55.93%  
  containers              25.73ms   1_399.67kw   1_213.65kw   1_213.65kw       69.00%  
  trmc                    21.03ms     948.69kw     950.34kw     950.34kw       56.39%  
  trmc_unrolled5          20.50ms     948.69kw     949.16kw     949.16kw       54.96%  
  stdlib                  27.07ms     948.69kw     822.62kw     822.62kw       72.58%  
  unrolled5               20.59ms     948.69kw     811.11kw     811.11kw       55.21%  
                                                                                       
With lists of size 562341
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  68.31ms    3.37Mw     3.18Mw     3.18Mw       95.13%  
  naive-tail-recursive    71.81ms    3.37Mw     3.19Mw     3.19Mw      100.00%  
  base                    69.79ms    3.36Mw     3.16Mw     3.16Mw       97.18%  
  batteries               37.98ms    1.69Mw     1.69Mw     1.69Mw       52.88%  
  containers              47.45ms    2.49Mw     2.32Mw     2.32Mw       66.07%  
  trmc                    38.14ms    1.69Mw     1.69Mw     1.69Mw       53.11%  
  trmc_unrolled5          38.51ms    1.69Mw     1.69Mw     1.69Mw       53.63%  
  stdlib                  58.83ms    1.69Mw     1.56Mw     1.56Mw       81.92%  
  unrolled5               41.39ms    1.69Mw     1.56Mw     1.56Mw       57.64%  
                                                                                
With lists of size 1000000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 138.17ms    6.00Mw     5.85Mw     5.85Mw       99.78%  
  naive-tail-recursive   132.50ms    6.00Mw     5.79Mw     5.79Mw       95.69%  
  base                   135.66ms    5.98Mw     5.74Mw     5.74Mw       97.97%  
  batteries               69.11ms    3.00Mw     3.01Mw     3.01Mw       49.91%  
  containers              88.12ms    4.44Mw     4.27Mw     4.27Mw       63.64%  
  trmc                    71.23ms    3.00Mw     3.00Mw     3.00Mw       51.44%  
  trmc_unrolled5          68.02ms    3.00Mw     3.01Mw     3.01Mw       49.12%  
  stdlib                 138.47ms    3.00Mw     2.85Mw     2.85Mw      100.00%  
  unrolled5               86.85ms    3.00Mw     2.85Mw     2.85Mw       62.72%  
                                                                                
Benchmarks that take 1ns to 100ms can be estimated precisely. For more reliable 
estimates, redesign your benchmark to have a shorter execution time.


==> benchmarks/map_ignore_raw.txt <==
1	99.80	100.00	61.58	91.04	61.58	69.38	61.71	69.38	59.13
1	99.93	100.00	61.77	90.68	61.90	69.52	61.70	69.66	58.98
3	100.36	100.00	49.40	84.88	49.60	73.45	49.40	61.90	49.21
5	99.82	100.00	57.47	88.25	56.74	84.60	54.74	65.85	56.16
10	99.76	100.00	55.63	82.96	54.22	84.41	53.93	65.73	53.60
17	100.12	100.00	57.42	80.63	57.82	84.83	58.96	77.89	55.84
31	100.13	100.00	62.31	80.74	62.42	86.01	57.55	80.50	61.58
56	100.10	100.00	66.48	79.11	67.77	83.62	58.71	84.30	66.81
100	100.37	100.00	66.74	76.52	66.62	82.60	57.65	86.10	66.71
177	100.03	100.00	66.40	75.94	66.76	82.18	57.28	83.99	66.69
316	100.70	100.00	67.61	75.70	67.61	82.04	57.39	84.86	67.61
562	99.63	100.00	64.49	73.64	66.17	79.44	57.20	81.31	65.05
1000	100.20	100.00	63.85	74.48	66.14	80.14	58.89	79.05	64.05
1778	100.36	100.00	61.41	74.56	64.13	79.14	59.30	76.57	61.87
3162	99.75	100.00	58.29	71.72	60.07	76.89	59.48	71.33	57.99
5623	100.65	100.00	57.02	71.44	56.55	73.70	60.42	65.95	54.23
10000	100.43	100.00	66.73	69.54	55.24	71.62	62.42	61.03	50.32
17782	99.87	100.00	75.39	66.11	53.92	68.44	61.78	54.53	45.18
31622	101.51	100.00	81.61	66.54	54.80	67.57	63.39	51.54	43.28
56234	100.25	100.00	92.39	68.27	56.35	69.29	67.01	52.28	42.64
100000	99.57	100.00	100.86	71.43	63.80	71.75	70.57	58.97	47.69
177827	101.56	100.00	99.48	61.73	68.59	62.30	61.10	65.26	52.00
316227	100.13	100.00	97.58	56.00	69.07	56.46	55.03	72.67	55.28
562341	95.13	100.00	97.19	52.89	66.08	53.11	53.63	81.92	57.64
1000000	104.28	100.00	102.38	52.16	66.51	53.76	51.34	104.51	65.55


==> benchmarks/map_old.txt <==
With lists of size 1
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  17.12ns    16.00w       99.97%  
  naive-tail-recursive    17.12ns    16.00w      100.00%  
  base                    11.87ns     8.00w       69.32%  
  batteries               15.58ns    13.00w       91.01%  
  containers              11.46ns     8.00w       66.94%  
  trmc                    12.64ns     8.00w       73.80%  
  trmc_unrolled5          11.08ns     8.00w       64.69%  
  stdlib                  12.65ns     8.00w       73.88%  
  unrolled5               11.49ns     8.00w       67.08%  
                                                          
With lists of size 1
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  17.14ns    16.00w      100.00%  
  naive-tail-recursive    17.07ns    16.00w       99.61%  
  base                    11.83ns     8.00w       69.01%  
  batteries               15.63ns    13.00w       91.23%  
  containers              11.44ns     8.00w       66.75%  
  trmc                    12.69ns     8.00w       74.08%  
  trmc_unrolled5          11.09ns     8.00w       64.70%  
  stdlib                  12.62ns     8.00w       73.65%  
  unrolled5               11.50ns     8.00w       67.10%  
                                                          
With lists of size 3
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  33.75ns    28.00w       99.49%  
  naive-tail-recursive    33.93ns    28.00w      100.00%  
  base                    18.16ns    14.00w       53.52%  
  batteries               28.47ns    19.00w       83.90%  
  containers              17.93ns    14.00w       52.86%  
  trmc                    24.56ns    14.00w       72.38%  
  trmc_unrolled5          18.15ns    14.00w       53.49%  
  stdlib                  21.85ns    14.00w       64.40%  
  unrolled5               18.04ns    14.00w       53.18%  
                                                          
With lists of size 5
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  49.04ns    40.00w      100.00%  
  naive-tail-recursive    49.00ns    40.00w       99.94%  
  base                    28.59ns    20.00w       58.30%  
  batteries               42.14ns    25.00w       85.93%  
  containers              27.63ns    20.00w       56.35%  
  trmc                    37.98ns    20.00w       77.46%  
  trmc_unrolled5          26.64ns    20.00w       54.32%  
  stdlib                  32.27ns    20.00w       65.80%  
  unrolled5               27.39ns    20.00w       55.86%  
                                                          
With lists of size 10
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                  91.44ns    70.00w       99.93%  
  naive-tail-recursive    91.50ns    70.00w      100.00%  
  base                    51.72ns    35.00w       56.52%  
  batteries               75.77ns    40.00w       82.80%  
  containers              50.32ns    35.00w       54.99%  
  trmc                    73.59ns    35.00w       80.43%  
  trmc_unrolled5          49.72ns    35.00w       54.34%  
  stdlib                  61.27ns    35.00w       66.96%  
  unrolled5               50.36ns    35.00w       55.04%  
                                                          
With lists of size 17
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                          
  Name                   Time/Run   mWd/Run   Percentage  
 ---------------------- ---------- --------- ------------ 
  warmup                 156.84ns   112.00w       99.95%  
  naive-tail-recursive   156.91ns   112.00w      100.00%  
  base                    88.36ns    56.00w       56.32%  
  batteries              122.40ns    61.00w       78.01%  
  containers              89.96ns    56.00w       57.33%  
  trmc                   123.72ns    56.00w       78.85%  
  trmc_unrolled5          89.65ns    56.00w       57.14%  
  stdlib                 121.29ns    56.00w       77.30%  
  unrolled5               87.12ns    56.00w       55.52%  
                                                          
With lists of size 31
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 279.85ns   196.00w      0.12w      0.12w      100.00%  
  naive-tail-recursive   278.76ns   196.00w      0.12w      0.12w       99.61%  
  base                   171.69ns    98.00w                             61.35%  
  batteries              224.03ns   103.00w                             80.05%  
  containers             173.97ns    98.00w                             62.17%  
  trmc                   232.59ns    98.00w                             83.12%  
  trmc_unrolled5         159.89ns    98.00w                             57.13%  
  stdlib                 222.51ns    98.00w                             79.51%  
  unrolled5              170.51ns    98.00w                             60.93%  
                                                                                
With lists of size 56
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 510.09ns   346.00w      0.39w      0.39w       99.86%  
  naive-tail-recursive   510.81ns   346.00w      0.39w      0.39w      100.00%  
  base                   339.69ns   173.00w      0.15w      0.15w       66.50%  
  batteries              399.68ns   178.00w      0.22w      0.22w       78.25%  
  containers             349.83ns   173.00w      0.16w      0.16w       68.49%  
  trmc                   419.81ns   173.00w      0.22w      0.22w       82.19%  
  trmc_unrolled5         298.67ns   173.00w      0.21w      0.21w       58.47%  
  stdlib                 420.89ns   173.00w      0.16w      0.16w       82.40%  
  unrolled5              349.71ns   173.00w      0.15w      0.15w       68.46%  
                                                                                
With lists of size 100
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 910.96ns   610.00w      1.22w      1.22w       99.90%  
  naive-tail-recursive   911.83ns   610.00w      1.22w      1.22w      100.00%  
  base                   603.69ns   305.00w      0.52w      0.52w       66.21%  
  batteries              695.26ns   310.00w      0.71w      0.71w       76.25%  
  containers             620.50ns   305.00w      0.52w      0.52w       68.05%  
  trmc                   738.72ns   305.00w      0.70w      0.70w       81.01%  
  trmc_unrolled5         522.73ns   305.00w      0.63w      0.63w       57.33%  
  stdlib                 758.20ns   305.00w      0.52w      0.52w       83.15%  
  unrolled5              610.47ns   305.00w      0.52w      0.52w       66.95%  
                                                                                
With lists of size 177
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                    
  Name                     Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ------------ ----------- ---------- ---------- ------------ 
  warmup                 1_645.88ns   1_072.00w      3.80w      3.80w      100.00%  
  naive-tail-recursive   1_641.85ns   1_072.00w      3.80w      3.80w       99.75%  
  base                   1_071.87ns     536.00w      1.60w      1.60w       65.12%  
  batteries              1_225.27ns     541.00w      2.18w      2.18w       74.44%  
  containers             1_113.27ns     536.00w      1.61w      1.61w       67.64%  
  trmc                   1_305.17ns     536.00w      2.17w      2.17w       79.30%  
  trmc_unrolled5           932.30ns     536.00w      2.11w      2.11w       56.64%  
  stdlib                 1_350.65ns     536.00w      1.62w      1.62w       82.06%  
  unrolled5              1_092.81ns     536.00w      1.61w      1.61w       66.40%  
                                                                                    
With lists of size 316
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                  
  Name                   Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ----------- ---------- ---------- ------------ 
  warmup                   3.06us   1_906.00w     12.07w     12.07w      100.00%  
  naive-tail-recursive     3.05us   1_906.00w     12.07w     12.07w       99.75%  
  base                     1.99us     953.00w      5.15w      5.15w       65.19%  
  batteries                2.26us     958.00w      6.94w      6.94w       73.98%  
  containers               2.04us     953.00w      5.15w      5.15w       66.73%  
  trmc                     2.41us     953.00w      6.89w      6.89w       78.67%  
  trmc_unrolled5           1.74us     953.00w      6.85w      6.85w       56.89%  
  stdlib                   2.44us     953.00w      5.17w      5.17w       79.69%  
  unrolled5                2.01us     953.00w      5.16w      5.16w       65.54%  
                                                                                  
With lists of size 562
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                   5.88us    3.38kw     38.06w     38.06w      100.00%  
  naive-tail-recursive     5.87us    3.38kw     38.05w     38.05w       99.75%  
  base                     3.73us    1.69kw     16.18w     16.18w       63.35%  
  batteries                4.27us    1.70kw     21.82w     21.82w       72.49%  
  containers               3.88us    1.69kw     16.39w     16.39w       65.89%  
  trmc                     4.48us    1.69kw     21.72w     21.72w       76.17%  
  trmc_unrolled5           3.30us    1.69kw     21.56w     21.56w       56.16%  
  stdlib                   4.57us    1.69kw     16.31w     16.31w       77.64%  
  unrolled5                3.74us    1.69kw     16.22w     16.22w       63.51%  
                                                                                
With lists of size 1000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  11.79us    6.01kw    120.37w    120.37w       99.59%  
  naive-tail-recursive    11.84us    6.01kw    120.36w    120.36w      100.00%  
  base                     7.26us    3.01kw     51.41w     51.41w       61.35%  
  batteries                8.45us    3.01kw     68.99w     68.99w       71.39%  
  containers               7.52us    3.00kw     51.54w     51.54w       63.54%  
  trmc                     8.87us    3.00kw     68.92w     68.92w       74.98%  
  trmc_unrolled5           6.73us    3.00kw     68.34w     68.34w       56.84%  
  stdlib                   8.81us    3.01kw     51.57w     51.57w       74.48%  
  unrolled5                7.28us    3.01kw     51.48w     51.48w       61.47%  
                                                                                
With lists of size 1778
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  24.83us   10.68kw    381.10w    381.10w      100.00%  
  naive-tail-recursive    24.74us   10.68kw    380.96w    380.96w       99.66%  
  base                    14.71us    5.34kw    162.84w    162.84w       59.26%  
  batteries               17.06us    5.34kw    217.94w    217.94w       68.72%  
  containers              15.11us    5.34kw    163.09w    163.09w       60.87%  
  trmc                    17.63us    5.34kw    217.84w    217.84w       70.99%  
  trmc_unrolled5          14.11us    5.34kw    216.84w    216.84w       56.84%  
  stdlib                  17.35us    5.34kw    163.00w    163.00w       69.87%  
  unrolled5               14.75us    5.34kw    162.79w    162.79w       59.39%  
                                                                                
With lists of size 3162
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                  
  Name                   Time/Run   mWd/Run    mjWd/Run    Prom/Run   Percentage  
 ---------------------- ---------- --------- ----------- ----------- ------------ 
  warmup                  56.12us   18.98kw   1_206.97w   1_206.97w      100.00%  
  naive-tail-recursive    55.84us   18.98kw   1_206.56w   1_206.56w       99.50%  
  base                    31.52us    9.49kw     516.96w     516.96w       56.17%  
  batteries               36.88us    9.50kw     690.11w     690.11w       65.71%  
  containers              32.56us    9.49kw     516.64w     516.64w       58.02%  
  trmc                    38.45us    9.49kw     689.97w     689.97w       68.52%  
  trmc_unrolled5          32.02us    9.49kw     687.10w     687.10w       57.06%  
  stdlib                  36.27us    9.49kw     517.07w     517.07w       64.64%  
  unrolled5               31.55us    9.49kw     516.19w     516.19w       56.22%  
                                                                                  
With lists of size 5623
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 139.93us   33.75kw     3.83kw     3.83kw      100.00%  
  naive-tail-recursive   139.90us   33.75kw     3.83kw     3.83kw       99.98%  
  base                    78.32us   18.72kw     1.78kw     1.78kw       55.97%  
  batteries               86.48us   16.88kw     2.18kw     2.18kw       61.80%  
  containers              78.96us   19.22kw     1.83kw     1.83kw       56.43%  
  trmc                    89.62us   16.87kw     2.19kw     2.19kw       64.04%  
  trmc_unrolled5          78.17us   16.87kw     2.18kw     2.18kw       55.87%  
  stdlib                  83.21us   16.87kw     1.64kw     1.64kw       59.47%  
  unrolled5               72.80us   16.87kw     1.63kw     1.63kw       52.03%  
                                                                                
With lists of size 10000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 368.67us   60.01kw    12.12kw    12.12kw      100.00%  
  naive-tail-recursive   365.41us   60.01kw    12.12kw    12.12kw       99.12%  
  base                   256.12us   44.98kw     7.76kw     7.76kw       69.47%  
  batteries              220.32us   30.01kw     6.93kw     6.93kw       59.76%  
  containers             215.28us   38.67kw     6.65kw     6.65kw       58.39%  
  trmc                   224.32us   30.00kw     6.94kw     6.94kw       60.85%  
  trmc_unrolled5         203.90us   30.00kw     6.93kw     6.93kw       55.31%  
  stdlib                 204.47us   30.00kw     5.18kw     5.18kw       55.46%  
  unrolled5              181.87us   30.00kw     5.18kw     5.18kw       49.33%  
                                                                                
With lists of size 17782
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                   
  Name                     Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ------------ ---------- ---------- ---------- ------------ 
  warmup                 1_009.68us   106.70kw    38.35kw    38.35kw      100.00%  
  naive-tail-recursive   1_009.14us   106.70kw    38.33kw    38.33kw       99.95%  
  base                     822.19us    91.67kw    30.10kw    30.10kw       81.43%  
  batteries                592.86us    53.36kw    22.07kw    22.07kw       58.72%  
  containers               623.47us    73.26kw    23.04kw    23.04kw       61.75%  
  trmc                     597.78us    53.35kw    22.09kw    22.09kw       59.21%  
  trmc_unrolled5           570.76us    53.35kw    22.06kw    22.06kw       56.53%  
  stdlib                   539.59us    53.35kw    16.41kw    16.41kw       53.44%  
  unrolled5                486.43us    53.35kw    16.36kw    16.36kw       48.18%  
                                                                                   
With lists of size 31622
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                 
  Name                   Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ---------- ---------- ---------- ------------ 
  warmup                   2.83ms   189.74kw   120.86kw   120.86kw       99.90%  
  naive-tail-recursive     2.83ms   189.74kw   121.20kw   121.20kw      100.00%  
  base                     2.51ms   174.71kw   109.19kw   109.19kw       88.62%  
  batteries                1.64ms    94.88kw    69.58kw    69.58kw       57.95%  
  containers               1.81ms   134.77kw    75.86kw    75.86kw       63.97%  
  trmc                     1.65ms    94.87kw    69.45kw    69.45kw       58.29%  
  trmc_unrolled5           1.60ms    94.87kw    69.74kw    69.74kw       56.66%  
  stdlib                   1.49ms    94.87kw    52.23kw    52.23kw       52.79%  
  unrolled5                1.35ms    94.87kw    52.25kw    52.25kw       47.88%  
                                                                                 
With lists of size 56234
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                 
  Name                   Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ---------- ---------- ---------- ------------ 
  warmup                   6.16ms   337.41kw   273.19kw   273.19kw       98.97%  
  naive-tail-recursive     6.22ms   337.41kw   274.38kw   274.38kw      100.00%  
  base                     5.86ms   322.38kw   255.96kw   255.96kw       94.26%  
  batteries                3.73ms   168.71kw   169.02kw   169.02kw       60.05%  
  containers               4.53ms   244.15kw   204.66kw   204.66kw       72.78%  
  trmc                     3.76ms   168.71kw   168.96kw   168.96kw       60.46%  
  trmc_unrolled5           3.68ms   168.71kw   168.95kw   168.95kw       59.11%  
  stdlib                   4.03ms   168.71kw   152.43kw   152.43kw       64.80%  
  unrolled5                3.62ms   168.71kw   153.62kw   153.62kw       58.15%  
                                                                                 
With lists of size 100000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                 
  Name                   Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- ---------- ---------- ---------- ------------ 
  warmup                  12.08ms   600.01kw   538.27kw   538.27kw      100.00%  
  naive-tail-recursive    11.87ms   600.01kw   538.76kw   538.76kw       98.32%  
  base                    11.71ms   584.98kw   527.17kw   527.17kw       96.97%  
  batteries                6.75ms   300.01kw   302.68kw   302.68kw       55.88%  
  containers               8.46ms   438.67kw   399.10kw   399.10kw       70.02%  
  trmc                     6.68ms   300.01kw   302.81kw   302.81kw       55.32%  
  trmc_unrolled5           6.53ms   300.01kw   302.78kw   302.78kw       54.04%  
  stdlib                   7.97ms   300.00kw   302.31kw   302.31kw       66.01%  
  unrolled5                6.96ms   300.01kw   302.79kw   302.79kw       57.65%  
                                                                                 
With lists of size 177827
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                       
  Name                   Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 ---------------------- ---------- ------------ ------------ ------------ ------------ 
  warmup                  22.51ms   1_066.97kw     999.22kw     999.22kw      100.00%  
  naive-tail-recursive    22.12ms   1_066.97kw   1_002.02kw   1_002.02kw       98.28%  
  base                    21.86ms   1_051.94kw     980.20kw     980.20kw       97.12%  
  batteries               12.08ms     533.49kw     535.38kw     535.38kw       53.67%  
  containers              15.58ms     784.57kw     741.10kw     741.10kw       69.20%  
  trmc                    12.15ms     533.49kw     535.38kw     535.38kw       53.98%  
  trmc_unrolled5          11.93ms     533.49kw     535.36kw     535.36kw       53.02%  
  stdlib                  15.31ms     533.49kw     533.73kw     533.73kw       68.01%  
  unrolled5               12.73ms     533.49kw     533.27kw     533.27kw       56.55%  
                                                                                       
With lists of size 316227
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                       
  Name                   Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 ---------------------- ---------- ------------ ------------ ------------ ------------ 
  warmup                  40.11ms   1_897.37kw   1_837.88kw   1_837.88kw       99.89%  
  naive-tail-recursive    40.16ms   1_897.37kw   1_841.02kw   1_841.02kw      100.00%  
  base                    39.38ms   1_882.34kw   1_833.86kw   1_833.86kw       98.06%  
  batteries               21.01ms     948.69kw     955.67kw     955.67kw       52.33%  
  containers              28.27ms   1_399.67kw   1_351.12kw   1_351.12kw       70.39%  
  trmc                    20.97ms     948.69kw     949.76kw     949.76kw       52.22%  
  trmc_unrolled5          20.65ms     948.69kw     948.59kw     948.59kw       51.43%  
  stdlib                  30.70ms     948.69kw     960.39kw     960.39kw       76.45%  
  unrolled5               23.05ms     948.69kw     953.49kw     953.49kw       57.40%  
                                                                                       
With lists of size 562341
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                  71.46ms    3.37Mw     3.30Mw     3.30Mw       97.92%  
  naive-tail-recursive    72.78ms    3.37Mw     3.30Mw     3.30Mw       99.74%  
  base                    72.97ms    3.36Mw     3.31Mw     3.31Mw      100.00%  
  batteries               37.90ms    1.69Mw     1.70Mw     1.70Mw       51.94%  
  containers              50.58ms    2.49Mw     2.46Mw     2.46Mw       69.32%  
  trmc                    37.77ms    1.69Mw     1.69Mw     1.69Mw       51.75%  
  trmc_unrolled5          36.97ms    1.69Mw     1.69Mw     1.69Mw       50.67%  
  stdlib                  60.39ms    1.69Mw     1.69Mw     1.69Mw       82.75%  
  unrolled5               42.95ms    1.69Mw     1.69Mw     1.69Mw       58.86%  
                                                                                
With lists of size 1000000
Estimated testing time 18s (9 benchmarks x 2s). Change using '-quota'.
                                                                                
  Name                   Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 ---------------------- ---------- --------- ---------- ---------- ------------ 
  warmup                 136.56ms    6.00Mw     5.95Mw     5.95Mw       92.49%  
  naive-tail-recursive   135.14ms    6.00Mw     5.93Mw     5.93Mw       91.53%  
  base                   135.61ms    5.98Mw     5.93Mw     5.93Mw       91.85%  
  batteries               66.43ms    3.00Mw     3.01Mw     3.01Mw       44.99%  
  containers              99.24ms    4.44Mw     4.41Mw     4.41Mw       67.22%  
  trmc                    66.67ms    3.00Mw     2.99Mw     2.99Mw       45.16%  
  trmc_unrolled5          68.08ms    3.00Mw     3.01Mw     3.01Mw       46.11%  
  stdlib                 147.64ms    3.00Mw     3.00Mw     3.00Mw      100.00%  
  unrolled5               87.84ms    3.00Mw     3.01Mw     3.01Mw       59.50%  
                                                                                
Benchmarks that take 1ns to 100ms can be estimated precisely. For more reliable 
estimates, redesign your benchmark to have a shorter execution time.


==> benchmarks/map_old_raw.txt <==
1	100.00	100.00	69.33	91.00	66.94	73.83	64.72	73.89	67.11
1	100.41	100.00	69.30	91.56	67.02	74.34	64.97	73.93	67.37
3	99.47	100.00	53.52	83.91	52.84	72.38	53.49	64.40	53.17
5	100.08	100.00	58.35	86.00	56.39	77.51	54.37	65.86	55.90
10	99.93	100.00	56.52	82.81	54.99	80.43	54.34	66.96	55.04
17	99.96	100.00	56.31	78.01	57.33	78.85	57.13	77.30	55.52
31	100.39	100.00	61.59	80.37	62.41	83.44	57.36	79.82	61.17
56	99.86	100.00	66.50	78.24	68.49	82.19	58.47	82.40	68.46
100	99.90	100.00	66.21	76.25	68.05	81.02	57.33	83.15	66.95
177	100.25	100.00	65.28	74.63	67.81	79.49	56.78	82.26	66.56
316	100.33	100.00	65.25	74.10	66.89	79.02	57.05	80.00	65.90
562	100.17	100.00	63.54	72.74	66.10	76.32	56.22	77.85	63.71
1000	99.58	100.00	61.32	71.37	63.51	74.92	56.84	74.41	61.49
1778	100.36	100.00	59.46	68.96	61.08	71.26	57.03	70.13	59.62
3162	100.50	100.00	56.45	66.05	58.31	68.86	57.34	64.95	56.50
5623	100.02	100.00	55.98	61.82	56.44	64.06	55.88	59.48	52.04
10000	100.89	100.00	70.09	60.29	58.91	61.39	55.80	55.96	49.77
17782	100.05	100.00	81.47	58.75	61.78	59.24	56.56	53.47	48.20
31622	100.00	100.00	88.69	57.95	63.96	58.30	56.54	52.65	47.70
56234	99.04	100.00	94.21	59.97	72.83	60.45	59.16	64.79	58.20
100000	101.77	100.00	98.65	56.87	71.27	56.28	55.01	67.14	58.64
177827	101.76	100.00	98.82	54.61	70.43	54.93	53.93	69.21	57.55
316227	99.88	100.00	98.06	52.32	70.39	52.22	51.42	76.44	57.40
562341	98.19	100.00	100.26	52.07	69.50	51.90	50.80	82.98	59.01
1000000	101.05	100.00	100.35	49.16	73.43	49.33	50.38	109.25	65.00

